Market-Driven Energy Storage Planning for Microgrids with Renewable Energy Systems Using Stochastic Programming

Battery Energy Storage Systems (BESS) can mitigate effects of intermittent energy production from renewable energy sources and play a critical role in peak shaving and demand charge management. To optimally size the BESS from an economic perspective, the trade-off between BESS investment costs, lifetime, and revenue from utility bill savings along with microgrid ancillary services must be taken into account. The optimal size of a BESS is solved via a stochastic optimization problem considering wholesale market pricing. A stochastic model is used to schedule arbitrage services for energy storage based on the forecasted energy market pricing while accounting for BESS cost trends, the variability of renewable energy resources, and demand prediction. The uniqueness of the approach proposed in this paper lies in the convex optimization programming framework that computes a globally optimal solution to the financial trade-off solution. The approach is illustrated by application to various realistic case studies based on pricing and demand data from the California Independent System Operator (CAISO). The case study results give insight in optimal BESS sizing from a cost perspective, based on both yearly scheduling and daily BESS operation.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 
